The chemical structure of young high-mass star-forming clumps: (I) Deuteration

The chemical structure of high-mass star nurseries is important for a general understanding of star formation. Deuteration is a key chemical process in the earliest stages of star formation because its efficiency is sensitive to the environment. Using the IRAM-30 m telescope at 1.3--4.3 mm wavelengths, we have imaged two parsec-scale high-mass protostellar clumps (P1 and S) that show different evolutionary stages but are located in the same giant filamentary {infrared dark cloud} G28.34+0.06. Deep spectral images at subparsec resolution reveal the dust and gas physical structures of both clumps. We find that (1) the low-$J$ lines of $\rm N_2H^+$, HCN, HNC, and $\rm HCO^+$ isotopologues are subthermally excited; and (2) the deuteration of $\rm N_2H^+$ is more efficient than that of $\rm HCO^+$, HCN, and HNC by an order of magnitude. The deuterations of these species are enriched toward the chemically younger clump S compared with P1, indicating that this process favors the colder and denser environment ($\rm T_{kin} \sim14 K$, $\rm N(NH_3) \sim 9\times 10^{15}\,cm^{-2}$). In contrast, single deuteration of $\rm NH_3$ is insensitive to the environmental difference between P1 and S; and (3) single deuteration of $\rm CH_3OH$ ($\rm > 10\%$) is detected toward the location where CO shows a depletion of $\sim10$. This comparative chemical study between P1 and S links the chemical variations to the environmental differences and shows chemical similarities between the early phases of high- and low-mass star-forming regions.

==> coverpage.txt <==
Dear Editor,
Here attached is our proof corrections. The changes are all commented under the name of "siyifeng" using Acrobat/
Major changes are:
1. We add the orcid of K. Wang, add the Chinese name of S. Feng and K. Wang. According to Y. Lin's decision, the Chinese name is not given.
2. We replace "CS-SHARC2" as "CSO/SHARC-II" everywhere in the text.
3. We give the abbreviate "deuterium fraction" as "D-fraction" on page 1. Please keep "D-fraction" as in the original text without italic in the text.
4. We replace "imaging line survey" as "line imaging survey" everwhere in the text.
5. To keep the consistency of the format for the parameters, such as "Tkin", "Nrot", "Trot" (corrected as italic by the editor), we update all panels in Figure 3, 4, 6 and 10.
6. Some format in Table 3 and 6 are wrong. For example, in Table 3, some cells should be written in \multicolumn{2} for lines of "A-CH3OH" and "E-CH3OH", because they are derived from the combination of A-CH3OH and E-CH3OH. In Table 6, unit "(kms-1, km-1)e,f,g" in the header should go to the last column, beneath "P1-S".  We marked these cells. Please check the original Tables we give in the 2nd time of submission. 
7. Could you please adjust the width of the column for Table 4 and Table 6, so that each row spans in one line?
8. For the references which are books, we give the bibtex by copying from NASA/ADS. However, for Kramer 1997, it is not a refereed paper, but is a working note only accessible via http://www.iram.es/IRAMES/otherDocuments/manuals/Report/cali_rep_ddo970205.ps

In addition, there are some typos and wrong formats (should be in \rm but is currently in italic) we corrected in the pdf file, please check and let us know if there is anything unclear.


Best,
S. Feng, P. Caselli, K. Wang, Y. Lin, H. Beuther, O. Sipilae
